DenRAM: Neuromorphic Dendritic Architecture with RRAM for Efficient Temporal Processing with Delays

An increasing number of neuroscience studies are highlighting the importance of spatial dendritic branching in pyramidal neurons in the brain for supporting non-linear computation through localized synaptic integration. In particular, dendritic branches play a key role in temporal signal processing and feature detection, using coincidence detection (CD) mechanisms, made possible by the presence of synaptic delays that align temporally disparate inputs for effective integration. Computational studies on spiking neural networks further highlight the significance of delays for CD operations, enabling spatio-temporal pattern recognition within feed-forward neural networks without the need for recurrent architectures. In this work, we present DenRAM, the first realization of a spiking neural network with analog dendritic circuits, integrated into a 130nm technology node coupled with resistive memory (RRAM) technology. DenRAM's dendritic circuits use the RRAM devices to implement both delays and synaptic weights in the network. By configuring the RRAM devices to reproduce bio-realistic timescales, and through exploiting their heterogeneity, we experimentally demonstrate DenRAM's capability to replicate synaptic delay profiles, and efficiently implement CD for spatio-temporal pattern recognition. To validate the architecture, we conduct comprehensive system-level simulations on two representative temporal benchmarks, highlighting DenRAM's resilience to analog hardware noise, and its superior accuracy compared to recurrent architectures with an equivalent number of parameters. DenRAM not only brings rich temporal processing capabilities to neuromorphic architectures, but also reduces the memory footprint of edge devices, provides high accuracy on temporal benchmarks, and represents a significant step-forward in low-power real-time signal processing technologies.

==> img/CD/example_reading.txt <==
This is an example code for reading the files

import os
import numpy as np

f = np.load(os.path.join(<the root where you saved the file>, '<separate or union>_v1.npz'))
input = f['arr_0']
delays = f['arr_1']
weighted = f['arr_2']
mem_sim = f['arr_3']
spk_sim = f['arr_4']
mem_meas = f['arr_5']
spk_meas = f['arr_6']


input[0, :] => time already in µs
input[1, :] => amplitude in V ch1
input[2, :] => amplitude in V ch2
spk48[0, :] => time already in µs
spk48[1, :] => amplitude in V ch1
spk48[2, :] => amplitude in V ch2
weighted[0, :] => time already in µs
weighted[1, :] => amplitude already in µA ch1
weighted[2, :] => amplitude already in µA ch2
mem_sim[0, :] => time already in µs
mem_sim[1, :] => amplitude in V
spk_sim[0, :] => time already in µs
spk_sim[1, :] => amplitude in V
mem_meas[0, :] => time already in µs
mem_meas[1, :] => amplitude in V
spk_meas[0, :] => time already in µs
spk_meas[1, :] => amplitude in V


==> img/Currents/example_reading.txt <==
This is an example code for reading the files

import os
import numpy as np

f = np.load(os.path.join(<the root where you saved the file>, '<HCS or LCS>.npz'))
input = f['arr_0']
spk48 = f['arr_1']
current = f['arr_2']

input[0, :] => time already in µs
input[1, :] => amplitude in V
spk48[0, :] => time already in µs
spk48[1, :] => amplitude in V
current[0, :] => time already in µs
current[1, :] => amplitude already in mA
